ReGlove: A Soft Pneumatic Glove for Activities of Daily Living Assistance via Wrist-Mounted Vision

This paper presents ReGlove, a system that converts low-cost commercial pneumatic rehabilitation gloves into vision-guided assistive orthoses. Chronic upper-limb impairment affects millions worldwide, yet existing assistive technologies remain prohibitively expensive or rely on unreliable biological signals. Our platform integrates a wrist-mounted camera with an edge-computing inference engine (Raspberry Pi 5) to enable context-aware grasping without requiring reliable muscle signals. By adapting real-time YOLO-based computer vision models, the system achieves 96.73% grasp classification accuracy with sub-40.00 millisecond end-to-end latency. Physical validation using standardized benchmarks shows 82.71% success on YCB object manipulation and reliable performance across 27 Activities of Daily Living (ADL) tasks. With a total cost under $250 and exclusively commercial components, ReGlove provides a technical foundation for accessible, vision-based upper-limb assistance that could benefit populations excluded from traditional EMG-controlled devices.

==> datasets/ADL.csv <==
Task Category,Tasks,Avg Human Execution Time (s),Avg ReGlove Execution Time (s),Avg Score,Failure rate
Make coffee,Fill water,4.82,9.72,3,0
Make coffee,Fill in coffee,3.40,8.97,3,0
Make coffee,Pour coffee,5.73,10.46,3,0
Prepare food,Open jar,9.77,16.11,3,0
Prepare food,Put skillet on stove,5.32,9.48,3,0
Prepare food,Serve food,12.99,18.81,2,0
Serve drinks,Pour juice,6.90,12.51,3,0
Serve drinks,Pour wine,7.37,13.75,3,0
Serve drinks,Serve wine,4.70,10.25,3,0
Housekeeping,Sweep the floor,9.62,16.06,3,0
Housekeeping,Sweep dust,10.11,15.95,3,0
Housekeeping,Fluff up a pillow,4.36,5.21,3,0
Laundry,Grasp garment,7.12,9.23,3,0
Laundry,Iron,17.78,23.50,3,0
Laundry,Fold shirt,13.95,19.20,3,0
Office tasks,Open pen,2.28,6.87,2.5,0.4
Office tasks,Write,23.93,28.68,3,0
Office tasks,Erase,14.31,20.45,2,0
Tool use,Screw a bolt,12.68,31.40,2,0.4
Tool use,Paint,9.80,14.63,3,0
Tool use,Glue,8.77,14.66,1,0.2
Personal hygiene,Unpack tablets,11.12,20.12,0,0.4
Personal hygiene,Apply toothpaste,12.92,15.70,3,0.2
Personal hygiene,Comb hair,5.82,8.35,3,0
Dressing,Don glasses,6.11,6.11,3,0
Dressing,Open handbag,2.49,7.30,3,0
Dressing,Strap shoes,2.88,7.82,2,0.2
